Signatures of Light New Particles in $B\to K^{(*)} E_{\rm miss}$

The recent Belle II observation of $B \to K E_{\rm miss}$ challenges theoretical interpretations in terms of Standard Model neutrino final states. Instead, we consider new physics scenarios where up to two new light-invisible particles of spin 0 up to 3/2 are present in the final state. We identify viable scenarios by reconstructing the (binned) likelihoods of the relevant $B \to K^{(*)} E_{\rm miss}$ and also $B_s \to E_{\rm miss}$ experimental analyses and present preferred regions of couplings and masses. In particular, we find that the current data prefers two-body decay kinematics involving the emission of a single massive scalar or a vector particle, or alternatively, three-body decays involving pairs of massive scalars or spin 1/2 fermions. When applicable, we compare our findings with existing literature and briefly discuss some model-building implications.

==> latexmkrc.txt <==
$pdflatex = "latexdiff main_SubmittedToPRD.tex main.tex > main-d.tex; pdflatex %O  main-d"
